Spatial and Binary Parameter Distributions of Black Hole Binaries in the Milky Way Detectable with Gaia

Soon after the Gaia data release (DR) 3 in June 2022, some candidates (and one confirmed) of detached black hole (BH) - luminous companion (LC) binaries have been reported. Existing and future detections of astrometric BH-LC binaries will shed light on the spatial distribution of these systems, which can deepen our understanding of the natal kicks and the underlying formation mechanism of BHs. By tracking Galactic orbits of BH-LC binaries obtained from BSE, we find that distributions of BH mass and the height from the Galactic plane |z| would help us give a constraint on supernova model. We also indicate that the correlations of (i) orbital periods and eccentricities, and (ii) BH mass and $|z|$ could be clues for the strength of natal kick, and that the correlations of ($P$, $Z/Z_\odot$) may tell us a clue for common envelope (CE) efficiency. We also discuss the possibility of forming BH-LC binaries like the BH binary candidates reported in Gaia DR3 and Gaia BH 1, finding that if the candidates as well as the confirmed binary originate from isolated binaries, they favor models which produce low-mass BHs and have high CE efficiencies exceeding unity.

==> second_response.txt <==
Dear the referee,

We really thank you again for useful comments.
Here is our response.

======================================

1. When I was talking about correlations arising from rotations, I didn't mean spatial correlations, but that rotation can create misleading correlations in the Pierson coefficients. I think this is an issue that can be exacerbated in this version of the manuscript, especially in the samples with a small number of binaries, since the number of rotations has only increased by a factor of a few.

Answer:
We added a discussion right before section 3.1 and moved related explanation in section 2.4 to section 3.1. 
Please also refer to the answer to the next question.

======================================
2. On a similar note, I'm a little concerned that the Poisson uncertainties aren't folded into the analysis. It seems we are already seeing some of the effects of the Poisson fluctuations, given how different some of the Pierson coefficients look for the detectable cases, compared to the previous version of the manuscript. On the other hand, the coefficients in the galactic version don't look too different, presumably because the number of binaries is much higher and the coefficients are not subject to fluctuation as much. And while detectability criteria have changed, is that enough to explain the differences? I think this is an important point and deserves more than a single-line caveat.

Answer:
We agree with your concern.

To see the effect of Poisson fluctuations on Pearson coefficients with a small number of detectable binaries (i.e. delayed/FB/alpha=1, delayed/FB/alpha=10), 
we calculated Pearson coefficients for each of the 10 kick realizations, while in the paper all the samples obtained from different realizations were considered at the same time.
Then we picked up 10 % and 90 % percentiles of coefficients among the realizations.

The figures "deviation_defba1.pdf" and "deviation_defba10.pdf" summarize 10 \% and 90 \% percentiles of coefficients among the realizations with the models mentioned above.
Strong correlations with abs(coefficients) larger than 0.4 are preserved in 10 \% and 90 \% percentiles as well. 
Their coefficients may change by +/- ~6 \% (with delayed/FB/alpha=1, +/- ~20 \% with delayed/FB/alpha=10) from the values shown in the paper.
On the other hand, the other correlations will be greatly affected by Poisson fluctuation and a choice of the detection criteria.

In summary, while the others can be affected by Poisson fluctuation and a choice of the detection criteria, strong correlations are robust.

We added this quantitative explanation to the paragraph right before section 3.1.

======================================
 
This is the end of our response.

Sincerely,
the authors
